Reinforcement learning with combinatorial actions for coupled restless bandits

Reinforcement learning (RL) has increasingly been applied to solve real-world planning problems, with progress in handling large state spaces and time horizons. However, a key bottleneck in many domains is that RL methods cannot accommodate large, combinatorially structured action spaces. In such settings, even representing the set of feasible actions at a single step may require a complex discrete optimization formulation. We leverage recent advances in embedding trained neural networks into optimization problems to propose SEQUOIA, an RL algorithm that directly optimizes for long-term reward over the feasible action space. Our approach embeds a Q-network into a mixed-integer program to select a combinatorial action in each timestep. Here, we focus on planning over restless bandits, a class of planning problems which capture many real-world examples of sequential decision making. We introduce coRMAB, a broader class of restless bandits with combinatorial actions that cannot be decoupled across the arms of the restless bandit, requiring direct solving over the joint, exponentially large action space. We empirically validate SEQUOIA on four novel restless bandit problems with combinatorial constraints: multiple interventions, path constraints, bipartite matching, and capacity constraints. Our approach significantly outperforms existing methods -- which cannot address sequential planning and combinatorial selection simultaneously -- by an average of 24.8\% on these difficult instances.

==> data/myopic_bad.csv <==
i,method,reward
0,Null,0.3
1,Random,3.2784
2,Myopic,2.746
3,SEQUOIA,9.2882

==> data/performance_capacity.csv <==
J,null,random,sampling,iterative,myopic,iterative_dqn,SEQUOIA,null_stderr,random_stderr,sampling_stderr,iterative_stderr,myopic_stderr,iterative_dqn_stderr,SEQUOIA_stderr
20,0.401676492,1,1.802278186,1.59801889,1.949350287,2.018677557,2.724198444,0.00165613,0.028572548,0.037684891,0.074985353,0.056221098,0.074783239,0.064940075
40,0.416480797,1,1.698565511,1.842501802,1.932503075,2.236739133,2.855270029,0.000735401,0.0193526,0.027450114,0.050121244,0.049336636,0.058782836,0.062828228
100,0.578549521,1,1.515802373,2.193969702,2.475631188,2.582009808,3.315583545,0.001016485,0.009193025,0.010363259,0.04364677,0.030114087,0.066487461,0.043630978

==> data/performance_multi_intervention.csv <==
J,null,random,sampling,iterative,myopic,iterative_dqn,SEQUOIA,null_stderr,random_stderr,sampling_stderr,iterative_stderr,myopic_stderr,iterative_dqn_stderr,SEQUOIA_stderr
20,0.80023218,1,2.15203193,2.04048238,2.14638818,2.17982394,2.6681709,0.000010957,0.00787263,0.07855809,0.08796926,0.07809641,0.07568815,0.08566892
40,0.75210263,1,1.89598815,2.10222365,2.58731575,2.41748287,2.95118342,4.33E-06,0.00952334,0.04007364,0.07249444,0.05800289,0.06548581,0.08698103
100,0.78555572,1,1.51195702,1.81178426,2.29309217,2.13745206,2.75826166,3.84E-06,0.00816836,0.03374965,0.0564024,0.05897742,0.04148475,0.08627203

==> data/performance_routing.csv <==
J,null,random,sampling,iterative,myopic,iterative_dqn,SEQUOIA,null_stderr,random_stderr,sampling_stderr,iterative_stderr,myopic_stderr,iterative_dqn_stderr,SEQUOIA_stderr
20,0.436432124,1,1.534496646,0,1.758355423,0,2.519172307,0.001322935,0.018305462,0.03004598,0,0.025997552,0,0.055066883
40,0.488494267,1,1.638956073,0,1.9526839,0,2.884846603,0.00085962,0.010988758,0.023787994,0,0.025971504,0,0.053176846
100,0.584402681,1,1.535192564,0,2.126747798,0,2.863179918,0.000955696,0.006778391,0.012267324,0,0.015463193,0,0.045438485

==> data/performance_scheduling.csv <==
J,null,random,sampling,iterative,myopic,iterative_dqn,SEQUOIA,null_stderr,random_stderr,sampling_stderr,iterative_stderr,myopic_stderr,iterative_dqn_stderr,SEQUOIA_stderr
20,0.586275223,1,1.942688371,2.278077946,2.320991129,2.301339037,3.377701459,0.00143515,0.020618303,0.025329143,0.043109635,0.039099316,0.043009101,0.079665316
40,0.548938837,1,1.689266429,2.123057362,2.138399647,2.128116335,3.247032956,0.000888443,0.03251906,0.020301892,0.033743796,0.035424339,0.037207169,0.087762348
100,0.686283338,1,1.515221871,2.483795103,2.47878295,2.494917465,3.424653901,0.001132336,0.007539957,0.009588121,0.022534735,0.022144651,0.022322237,0.043987994
